Ionization correction factors and dust depletion patterns in giant HII regions

We provide new ionization correction factors (ICFs) for carbon, nitrogen, neon, sulfur, chlorine, and argon in giant H II regions. The ICFs were computed using the most representative photoionization models from a large initial grid. The models were selected using an observational sample of 985 giant H II regions (GHR) in spiral galaxies and blue compact galaxies (BCG). The observational sample was also used to assign a weight to each model describing how well it agrees with observations in the [O III]/Hbeta versus [N II]/Halpha diagram. In addition to the ICFs we provide, for the first time, analytical expressions for their formal uncertainties. We use our ICFs to compute the abundances of nitrogen, neon, sulfur, and argon in our samples. Our abundances are robust within the adopted framework, but may require revision in the case of important changes in atomic data or in the spectral energy distribution of the ionizing radiation in H II regions. Considering the abundance patterns we obtained for the BCG sample (abundances for the GHR sample are less reliable) we find that oxygen is depleted into dust grains at a rate increasing with metallicity and reaching 0.12 dex at solar abundances. The discussion of possible depletion of sulfur and argon requires considering recent Type Ia Supernova yields, which are still uncertain.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
